E-XQR-30: The evolution of MgII, CII and OI across 2<z<6

Intervening metal absorbers in quasar spectra at $z > 6$ can be used as probes to study the chemical enrichment of the Universe during the Epoch of Reionization (EoR). This work presents the comoving line densities ($dn/dX$) of low ionisation absorbers, namely, Mg II (2796\r{A}), C II (1334\r{A}) and O I (1302\r{A}) across $2 <z < 6$ using the E-XQR-30 metal absorber catalog prepared from 42 XSHOOTER quasar spectra at $5.8 < z < 6.6$. Here, we analyse 280 Mg II ($1.9 < z < 6.4$), 22 C II ($5.2 < z < 6.4$) and 10 O I ($5.3 < z < 6.4$) intervening absorbers, thereby building up on previous studies with improved sensitivity of 50% completeness at an equivalent width of $W > 0.03$\r{A}. For the first time, we present the comoving line densities of 131 weak ($W < 0.3$\r{A}) intervening Mg II absorbers at $1.9 < z < 6.4$ which exhibit constant evolution with redshift similar to medium ($0.3 < W < 1.0$\r{A}) absorbers. However, the cosmic mass density of Mg II - dominated by strong Mg II systems - traces the evolution of global star formation history from redshift 1.9 to 5.5. E-XQR-30 also increases the absorption path length by a factor of 50% for C II and O I whose line densities show a rising trend towards $z > 5$, in agreement with previous works. In the context of a decline in metal enrichment of the Universe at $z > 5$, the overall evolution in the incidence rates of absorption systems can be explained by a weak - possibly soft fluctuating - UV background. Our results, thereby, provide evidence for a late reionization continuing to occur in metal-enriched and therefore, biased regions in the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
